The Complexity of Quantum Circuit Mapping with Fixed Parameters

A quantum circuit must be preprocessed before implementing on NISQ devices due to the connectivity constraint. Quantum circuit mapping (QCM) transforms the circuit into an equivalent one that is compliant with the NISQ device's architecture constraint by adding SWAP gates. The QCM problem asks the minimal number of auxiliary SWAP gates, and is NP-complete. The complexity of QCM with fixed parameters is studied in the paper. We give an exact algorithm for QCM, and show that the algorithm runs in polynomial time if the NISQ device's architecture is fixed. If the number of qubits of the quantum circuit is fixed, we show that the QCM problem is NL-complete by a reduction from the undirected shortest path problem. Moreover, the fixed-parameter complexity of QCM is W[1]-hard when parameterized by the number of qubits of the quantum circuit. We prove the result by a reduction from the clique problem. If taking the depth of the quantum circuits and the coupling graphs as parameters, we show that the QCM problem is still NP-complete over shallow quantum circuits, and planar, bipartite and degree bounded coupling graphs.

==> data1.dat <==
gtnu	ingtny
1	0
2	0
3	0.063
4	0.177
5	0.299
6	0.461
7	0.578
8	0.726
9	0.9
10	1.033
11	1.191
12	1.318
13	1.466
14	1.616
15	1.792
16	1.93
17	2.081
18	2.247
19	2.379
20	2.452
21	2.756
22	2.769
23	2.929
24	3.111
25	3.262
26	3.486
27	3.554
28	3.667
29	3.858
30	3.981
31	4.169
32	4.337
33	4.486
34	4.622
35	4.769
36	4.826
37	5.01
38	5.14
39	5.226
40	5.469
41	5.758
42	5.809
43	5.921
44	6.063
45	6.131
46	6.323
47	6.522
48	6.699
49	6.84
50	7.01
51	7.131
52	7.374
53	7.333
54	7.513
55	7.637
56	7.872

==> data11.dat <==
gtnu	ingtny
3	0.063
4	0.177
5	0.299
6	0.461
7	0.578
8	0.726
9	0.901
10	1.033
11	1.191
12	1.318
13	1.466
14	1.616
15	1.792
16	1.930
17	2.081
18	2.247
19	2.379
20	2.452
21	2.756
22	2.769
23	2.929
24	3.111
25	3.262

==> data2.dat <==
gtnu	ingtny
3	0.111
4	0.243
5	0.471
6	0.687
7	1.015
8	1.276
9	1.568
10	1.794
11	2.117
12	2.406
13	2.691
14	2.933
15	3.278
16	3.604
17	3.818
18	4.102
19	4.390
20	4.798
21	5.056

==> data3.dat <==
gtnu	time
1	0.000124008
2	0.000129009
3	0.000195011
4	0.00029101
5	0.000420022
6	0.000576026
7	0.000706043
8	0.000896053
9	0.001123059
10	0.001316077
11	0.00158009
12	0.001855105
13	0.002216134
14	0.002633152
15	0.003077178
16	0.003617214
17	0.004145242
18	0.004920282
19	0.005688324
20	0.006233358
21	0.008299471
22	0.008349476
23	0.009584545
24	0.011368651
25	0.01357378
26	0.015881906
27	0.018223042
28	0.018860079
29	0.023076329
30	0.028455623
31	0.030479744
32	0.037707155
33	0.040308297
34	0.046645665
35	0.057910312
36	0.060659471
37	0.073757213
38	0.097578585
39	0.090452171
40	0.143390202
41	0.154191813
42	0.18142538
43	0.228818084
44	0.24179383
45	0.253099475
46	0.293616784
47	0.456189103
48	0.636101388
49	0.820416933
50	0.943190949
51	0.976414841
52	1.279286175
53	1.60862401
54	1.690845709
55	2.830975925
56	5.409102377

==> data31.dat <==
gtnu	time
3	0.000195011
4	0.00029101
5	0.000420022
6	0.000576026
7	0.000706043
8	0.000896053
9	0.001123059
10	0.001316077
11	0.00158009
12	0.001855105
13	0.002216134
14	0.002633152
15	0.003077178
16	0.003617214
17	0.004145242
18	0.004920282
19	0.005688324
20	0.006233358
21	0.008299471
22	0.008349476
23	0.009584545
24	0.011368651
25	0.01357378

==> data4.dat <==
gtnu	time
3	0.00055903
4	0.001073059
5	0.002031116
6	0.003268187
7	0.006622383
8	0.011015631
9	0.014551831
10	0.020481177
11	0.041755392
12	0.052871026
13	0.093362338
14	0.16736357
15	0.31492902
16	0.837076883
17	2.013158142
18	5.813903534
19	10.32838975
20	29.50094936
21	49.50294918
